Spatial Polarization Multiplexing: Single-Shot Invisible Shape and Reflectance Recovery

We propose spatial polarization multiplexing (SPM) for joint sensing of shape and reflectance of a static or dynamic deformable object, which is also invisible to the naked eye. Past structured-light methods are limited to shape acquisition and cannot recover reflectance as they alter scene appearance. Our key idea is to spatially multiplex a polarization pattern to encode the incident ray and also densely sample the reflected light. We derive a quantized polarized light pattern that can be robustly and uniquely decoded from the reflected Angle of Linear Polarization (AoLP) values. It also enables single-shot disentanglement of polarimetric diffuse and specular reflections for accurate BRDF estimation. We achieve this spatial polarization multiplexing (SPM) with a constrained de Bruijn sequence. We validate this novel invisible single-shot shape and reflectance method with real static and dynamic objects. The results demonstrate the effectiveness of SPM for accurate shape and BRDF measurement which opens new avenues of application for 3D sensing thanks to its invisibility and ability to jointly recover the radiometric properties.

==> fig_result/RGB_bird/depth/colorbar_range.txt <==
vmax: 400.0 [mm]
vmin: 360.0 [mm]
vmax_error: 40.000000000000036 [mm]


==> fig_result/RGB_bird/depth/error_depth.txt <==
Ours
mean: 1.071968196444458 [mm]
median: 0.7951350153586056 [mm]
RMSE: 1.5382151798259704 [mm]

DP3I
mean: 2.4062763275960903 [mm]
median: 2.0734547539866255 [mm]
RMSE: 2.9631353266884597 [mm]

SfPUEL
mean: 3.4919784662871334 [mm]
median: 3.0944230412301432 [mm]
RMSE: 4.283618097509077 [mm]


==> fig_result/RGB_bird/normal/error_normal.txt <==
Ours
mean: 11.240468691883754 [deg]
median: 8.586728183858806 [deg]
RMSE: 15.922758553751471 [deg]

DP3I
mean: 27.394802541308774 [deg]
median: 23.33327116277033 [deg]
RMSE: 32.093436292060325 [deg]

SfPUEL
mean: 21.209434552413953 [deg]
median: 18.332060310500236 [deg]
RMSE: 27.174553038438663 [deg]

SfPDLE
mean: 11.246768184724175 [deg]
median: 8.728089274579103 [deg]
RMSE: 15.971828945695673 [deg]


==> fig_result/RGB_cloth/depth/colorbar_range.txt <==
vmax: 390.0 [mm]
vmin: 360.0 [mm]
vmax_error: 30.00000000000003 [mm]


==> fig_result/RGB_cloth/depth/error_depth.txt <==
Ours
mean: 1.0721594506336392 [mm]
median: 0.6356375732087249 [mm]
RMSE: 1.8297551291182177 [mm]

DP3I
mean: 4.015543029378103 [mm]
median: 3.4230272311620014 [mm]
RMSE: 4.950774031534896 [mm]

SfPUEL
mean: nan [mm]
median: nan [mm]
RMSE: nan [mm]


==> fig_result/RGB_cloth/normal/error_normal.txt <==
Ours
mean: 11.027628642113509 [deg]
median: 9.735167211777846 [deg]
RMSE: 12.985390715751823 [deg]

DP3I
mean: 27.17296998381158 [deg]
median: 24.137703818009584 [deg]
RMSE: 32.27742057672912 [deg]

SfPUEL
mean: 80.81606862799856 [deg]
median: 80.71929770084024 [deg]
RMSE: 80.88096594080822 [deg]

SfPDLE
mean: 25.180071429283757 [deg]
median: 22.736385041758258 [deg]
RMSE: 29.538923979093973 [deg]


==> fig_result/RGB_shell/depth/colorbar_range.txt <==
vmax: 390.0 [mm]
vmin: 370.0 [mm]
vmax_error: 20.000000000000018 [mm]


==> fig_result/RGB_shell/depth/error_depth.txt <==
Ours
mean: 0.8323722699628564 [mm]
median: 0.7211455136389433 [mm]
RMSE: 1.0432987872348134 [mm]

DP3I
mean: 1.4316520538620676 [mm]
median: 1.2063127056861633 [mm]
RMSE: 1.8353737659441336 [mm]

SfPUEL
mean: nan [mm]
median: nan [mm]
RMSE: nan [mm]


==> fig_result/RGB_shell/normal/error_normal.txt <==
Ours
mean: 7.868450387061504 [deg]
median: 6.575238476291945 [deg]
RMSE: 9.560524548922867 [deg]

DP3I
mean: 18.209432482690243 [deg]
median: 15.000437930264013 [deg]
RMSE: 21.69406139524685 [deg]

SfPUEL
mean: 82.90592947269994 [deg]
median: 82.53640120176739 [deg]
RMSE: 83.10866584410785 [deg]

SfPDLE
mean: 11.556666214984675 [deg]
median: 8.037570143840986 [deg]
RMSE: 16.582414812985068 [deg]


==> fig_result/RGB_toyball/depth/colorbar_range.txt <==
vmax: 400.0 [mm]
vmin: 360.0 [mm]
vmax_error: 40.000000000000036 [mm]


==> fig_result/RGB_toyball/depth/error_depth.txt <==
Ours
mean: 1.9216927507134003 [mm]
median: 0.9658900170381179 [mm]
RMSE: 3.39227931477372 [mm]

DP3I
mean: 3.3134122337841916 [mm]
median: 3.2244067157979894 [mm]
RMSE: 3.931850911665641 [mm]

SfPUEL
mean: nan [mm]
median: nan [mm]
RMSE: nan [mm]


==> fig_result/RGB_toyball/normal/error_normal.txt <==
Ours
mean: 10.328242784543317 [deg]
median: 5.2725715029978435 [deg]
RMSE: 15.8202763655764 [deg]

DP3I
mean: 20.2287226538349 [deg]
median: 16.1589802321011 [deg]
RMSE: 26.924970805462234 [deg]

SfPUEL
mean: 82.32853213055587 [deg]
median: 81.15400785189976 [deg]
RMSE: 82.51528226345411 [deg]

SfPDLE
mean: 12.73052071987508 [deg]
median: 10.928335569254926 [deg]
RMSE: 16.63260116048642 [deg]


==> fig_result/RGB_toyeggplant/depth/colorbar_range.txt <==
vmax: 400.0 [mm]
vmin: 370.0 [mm]
vmax_error: 30.00000000000003 [mm]


==> fig_result/RGB_toyeggplant/depth/error_depth.txt <==
Ours
mean: 0.9719385309281134 [mm]
median: 0.7703347132464455 [mm]
RMSE: 1.3023398246392328 [mm]

DP3I
mean: 3.7546403069917917 [mm]
median: 3.6365384975901027 [mm]
RMSE: 4.363613133964187 [mm]

SfPUEL
mean: nan [mm]
median: nan [mm]
RMSE: nan [mm]


==> fig_result/RGB_toyeggplant/normal/error_normal.txt <==
Ours
mean: 11.07863184133173 [deg]
median: 7.618703920969408 [deg]
RMSE: 14.59572791430201 [deg]

DP3I
mean: 37.99511400977597 [deg]
median: 36.987281094985484 [deg]
RMSE: 43.01811556021172 [deg]

SfPUEL
mean: 81.06204194712414 [deg]
median: 80.37616799605964 [deg]
RMSE: 81.19884822083867 [deg]

SfPDLE
mean: 23.66354002919874 [deg]
median: 21.74511527202923 [deg]
RMSE: 27.7944664390225 [deg]


==> fig_result/clayfig_multi_shot/colorbar_range.txt <==
vmax: 410.0 [mm]
vmin: 370.0 [mm]
vmax_error: 39.99999999999998 [mm]


==> fig_result/clayfig_multi_shot/error_depth.txt <==
Ours
mean: 0.5406157111868345 [mm]
median: 0.50583206639776 [mm]
RMSE: 0.6435196083575063 [mm]

DP3I
mean: nan [mm]
median: nan [mm]
RMSE: nan [mm]

SfPUEL
mean: nan [mm]
median: nan [mm]
RMSE: nan [mm]


==> fig_result/clayfig_multi_shot/error_normal.txt <==
Ours
mean: 5.084086332720789 [deg]
median: 4.410203031485942 [deg]
RMSE: 6.060173749555856 [deg]

DP3I
mean: 82.38506729423696 [deg]
median: 81.50146117616316 [deg]
RMSE: 82.56007134880288 [deg]

SfPUEL
mean: 82.38506729423696 [deg]
median: 81.50146117616316 [deg]
RMSE: 82.56007134880288 [deg]

SfPDLE
mean: 82.38506729423696 [deg]
median: 81.50146117616316 [deg]
RMSE: 82.56007134880288 [deg]


==> fig_result/dinosaur_multi_shot/colorbar_range.txt <==
vmax: 400.0 [mm]
vmin: 350.0 [mm]
vmax_error: 50.00000000000004 [mm]


==> fig_result/dinosaur_multi_shot/error_depth.txt <==
Ours
mean: 0.592467952263538 [mm]
median: 0.5135876388418503 [mm]
RMSE: 0.7528195798125832 [mm]

DP3I
mean: 5.516955514290142 [mm]
median: 4.557586195263502 [mm]
RMSE: 7.124451783932624 [mm]

SfPUEL
mean: 5.516955514290142 [mm]
median: 4.557586195263502 [mm]
RMSE: 7.124451783932624 [mm]


==> fig_result/dinosaur_multi_shot/error_normal.txt <==
Ours
mean: 5.948907887975805 [deg]
median: 4.937229005769922 [deg]
RMSE: 7.455418392582783 [deg]

DP3I
mean: 83.264182065615 [deg]
median: 82.23498493741542 [deg]
RMSE: 83.64116255268165 [deg]

SfPUEL
mean: 83.264182065615 [deg]
median: 82.23498493741542 [deg]
RMSE: 83.64116255268165 [deg]

SfPDLE
mean: 83.264182065615 [deg]
median: 82.23498493741542 [deg]
RMSE: 83.64116255268165 [deg]


==> fig_result/polarimetric_decomposition/error_separation.txt <==
cs
mean: 0.0012319777969109753 
median: 0.0009348943089322768 
RMSE: 0.0017278022666119227 

cd
mean: 0.002880811288013457 
median: 0.002309853098179576 
RMSE: 0.0038085732444606605 

md10
mean: 0.009956041504781495 
median: 0.007727900831963643 
RMSE: 0.013532411569158706 

md20
mean: 0.00899372183487275 
median: 0.006396905655905701 
RMSE: 0.013191394862533415 

cross polarization
cs_pol
mean: 0.002159356710337939 
median: 0.0018956274936325146 
RMSE: 0.0026487343356698468 

cd_pol
mean: 0.0033897303936436356 
median: 0.002855247835395966 
RMSE: 0.004290078783580526 



==> fig_result/screaming_RGB/depth/colorbar_range.txt <==
vmax: 400.0 [mm]
vmin: 360.0 [mm]
vmax_error: 40.000000000000036 [mm]


==> fig_result/screaming_RGB/depth/error_depth.txt <==
Ours
mean: 1.1917986959777485 [mm]
median: 1.0128177904998314 [mm]
RMSE: 1.6002285983115636 [mm]

DP3I
mean: 4.81360952215384 [mm]
median: 4.5207019475060894 [mm]
RMSE: 5.7242099112122045 [mm]

SfPUEL
mean: nan [mm]
median: nan [mm]
RMSE: nan [mm]


==> fig_result/screaming_RGB/normal/error_normal.txt <==
Ours
mean: 9.425075773340707 [deg]
median: 6.546497246156404 [deg]
RMSE: 12.470178208976385 [deg]

DP3I
mean: 38.16070050382484 [deg]
median: 36.98107369893905 [deg]
RMSE: 44.13580715468574 [deg]

SfPUEL
mean: 80.82121773354096 [deg]
median: 79.66759031728311 [deg]
RMSE: 80.9600690492984 [deg]

SfPDLE
mean: 23.774137400607408 [deg]
median: 22.03853464950175 [deg]
RMSE: 28.741339842830286 [deg]


==> fig_result_revision/ambient1/error_depth.txt <==
Ours
mean: 1.3448410451696173 [mm]
median: 1.1075908318177174 [mm]
RMSE: 1.8229201886296826 [mm]

DP3I
mean: 6.444766119524017 [mm]
median: 6.260125134212785 [mm]
RMSE: 7.380230721970861 [mm]

SfPUEL
mean: 6.444766119524017 [mm]
median: 6.260125134212785 [mm]
RMSE: 7.380230721970861 [mm]


==> fig_result_revision/ambient2/error_depth.txt <==
Ours
mean: 1.4422943740352132 [mm]
median: 1.0933365170492926 [mm]
RMSE: 2.3056033343224 [mm]

DP3I
mean: 6.444766119524017 [mm]
median: 6.260125134212785 [mm]
RMSE: 7.380230721970861 [mm]

SfPUEL
mean: 6.444766119524017 [mm]
median: 6.260125134212785 [mm]
RMSE: 7.380230721970861 [mm]


==> fig_result_revision/ambient3/error_depth.txt <==
Ours
mean: 12.017624744980212 [mm]
median: 8.139407070727882 [mm]
RMSE: 16.801841364964645 [mm]

DP3I
mean: 6.444766119524017 [mm]
median: 6.260125134212785 [mm]
RMSE: 7.380230721970861 [mm]

SfPUEL
mean: 6.444766119524017 [mm]
median: 6.260125134212785 [mm]
RMSE: 7.380230721970861 [mm]


==> fig_result_revision/bananadog_RGB/depth/colorbar_range.txt <==
vmax: 400.0 [mm]
vmin: 350.0 [mm]
vmax_error: 50.00000000000004 [mm]


==> fig_result_revision/bananadog_RGB/depth/error_depth.txt <==
Ours
mean: 0.9710977403798617 [mm]
median: 0.8470509124033354 [mm]
RMSE: 1.2136579754319488 [mm]

DP3I
mean: 5.7596409876013706 [mm]
median: 5.161812498747809 [mm]
RMSE: 7.275349027566203 [mm]

SfPUEL
mean: 5.433314320389569 [mm]
median: 4.8983085234675094 [mm]
RMSE: 6.807086062380522 [mm]


==> fig_result_revision/bananadog_RGB/normal/error_normal.txt <==
Ours
mean: 6.9662899330486 [deg]
median: 4.3209887659409745 [deg]
RMSE: 10.177516089672842 [deg]

DP3I
mean: 35.2498058676891 [deg]
median: 30.212217231741935 [deg]
RMSE: 42.29602871432514 [deg]

SfPUEL
mean: 27.7634513058745 [deg]
median: 27.64239316489767 [deg]
RMSE: 30.894859571521057 [deg]

SfPDLE
mean: 30.623108048224154 [deg]
median: 26.998631563996902 [deg]
RMSE: 34.53697168532128 [deg]


==> fig_result_revision/brick_RGB/depth/colorbar_range.txt <==
vmax: 390.0 [mm]
vmin: 350.0 [mm]
vmax_error: 40.000000000000036 [mm]


==> fig_result_revision/brick_RGB/depth/error_depth.txt <==
Ours
mean: 0.842117702621814 [mm]
median: 0.6668705172274414 [mm]
RMSE: 1.1538027225401062 [mm]

DP3I
mean: 4.236833874848331 [mm]
median: 3.678178770700896 [mm]
RMSE: 5.166168137898726 [mm]

SfPUEL
mean: 4.471507517971873 [mm]
median: 4.085676677973826 [mm]
RMSE: 5.35864417278589 [mm]


==> fig_result_revision/brick_RGB/normal/error_normal.txt <==
Ours
mean: 17.08344499202166 [deg]
median: 15.216368132793352 [deg]
RMSE: 20.029464355159963 [deg]

DP3I
mean: 29.08911844920891 [deg]
median: 25.44310891669071 [deg]
RMSE: 35.09084381750179 [deg]

SfPUEL
mean: 31.04295834049513 [deg]
median: 28.204073926942236 [deg]
RMSE: 36.4961245243783 [deg]

SfPDLE
mean: 29.281632277048306 [deg]
median: 26.624457135471115 [deg]
RMSE: 34.44952981468684 [deg]


==> fig_result_revision/duck_RGB/depth/colorbar_range.txt <==
vmax: 390.0 [mm]
vmin: 360.0 [mm]
vmax_error: 30.00000000000003 [mm]


==> fig_result_revision/duck_RGB/depth/error_depth.txt <==
Ours
mean: 1.227809155486009 [mm]
median: 0.9045188438881746 [mm]
RMSE: 1.942333949045042 [mm]

DP3I
mean: 4.681521465380333 [mm]
median: 4.441446558004436 [mm]
RMSE: 5.755989180798978 [mm]

SfPUEL
mean: 5.895264305251128 [mm]
median: 5.780186402693483 [mm]
RMSE: 6.815541578031379 [mm]


==> fig_result_revision/duck_RGB/normal/error_normal.txt <==
Ours
mean: 10.944939861015396 [deg]
median: 7.509858677436138 [deg]
RMSE: 15.580138876162192 [deg]

DP3I
mean: 30.72373318807493 [deg]
median: 25.323701679552137 [deg]
RMSE: 36.76540936632233 [deg]

SfPUEL
mean: 29.82734587121179 [deg]
median: 25.95677871926153 [deg]
RMSE: 35.957702946846254 [deg]

SfPDLE
mean: 17.99736317581914 [deg]
median: 13.057790601571817 [deg]
RMSE: 25.041861235504527 [deg]


==> fig_result_revision/metal/depth/colorbar_range.txt <==
vmax: 390.0 [mm]
vmin: 360.0 [mm]
vmax_error: 30.00000000000003 [mm]


==> fig_result_revision/metal/depth/error_depth.txt <==
Ours
mean: 0.7462338389367215 [mm]
median: 0.5059057294628799 [mm]
RMSE: 1.2649737830033718 [mm]

DP3I
mean: 3.7445770525534328 [mm]
median: 3.5227843537475048 [mm]
RMSE: 4.445854903024418 [mm]

SfPUEL
mean: 2.425947800748948 [mm]
median: 2.161587511075286 [mm]
RMSE: 2.9826862556457234 [mm]

